The SCIP Optimization Suite 8.0

The SCIP Optimization Suite provides a collection of software packages for mathematical optimization centered around the constraint integer programming framework SCIP. This paper discusses enhancements and extensions contained in version 8.0 of the SCIP Optimization Suite. Major updates in SCIP include improvements in symmetry handling and decomposition algorithms, new cutting planes, a new plugin type for cut selection, and a complete rework of the way nonlinear constraints are handled. Additionally, SCIP 8.0 now supports interfaces for Julia as well as Matlab. Further, UG now includes a unified framework to parallelize all solvers, a utility to analyze computational experiments has been added to GCG, dual solutions can be postsolved by PaPILO, new heuristics and presolving methods were added to SCIP-SDP, and additional problem classes and major performance improvements are available in SCIP-Jack.

==> relpp_classicvsnew_Gap.txt <==
ratio classic new
1.00 3765 4419
1.10 3839 4473
1.20 3912 4505
1.30 3954 4536
1.40 3992 4549
1.50 4019 4576
1.60 4038 4586
1.70 4063 4590
1.80 4077 4594
1.90 4094 4598
2.00 4109 4604
2.10 4124 4608
2.20 4134 4616
2.30 4137 4623
2.40 4150 4625
2.50 4160 4629
2.60 4168 4634
2.70 4172 4637
2.80 4179 4641
2.90 4183 4645
3.00 4195 4649
3.10 4201 4654
3.20 4208 4657
3.30 4215 4657
3.40 4221 4658
3.50 4225 4665
3.60 4227 4667
3.70 4242 4668
3.80 4246 4668
3.90 4250 4668
4.00 4253 4670
4.10 4258 4670
4.20 4264 4672
4.30 4270 4672
4.40 4274 4674
4.50 4276 4675
4.60 4279 4675
4.70 4283 4676
4.80 4286 4677
4.90 4286 4677
5.00 4290 4680
5.10 4290 4680
5.20 4291 4681
5.30 4293 4681
5.40 4296 4681
5.50 4296 4681
5.60 4300 4681
5.70 4300 4684
5.80 4301 4684
5.90 4302 4684
6.00 4303 4684
6.10 4304 4684
6.20 4307 4684
6.30 4310 4684
6.40 4311 4684
6.50 4311 4686
6.60 4311 4686
6.70 4311 4686
6.80 4311 4686
6.90 4312 4686
7.00 4313 4687
7.10 4313 4687
7.20 4313 4687
7.30 4313 4687
7.40 4313 4687
7.50 4313 4688
7.60 4314 4689
7.70 4314 4689
7.80 4314 4689
7.90 4314 4689
8.00 4315 4689
8.10 4315 4689
8.20 4315 4689
8.30 4316 4689
8.40 4316 4689
8.50 4317 4689
8.60 4318 4690
8.70 4318 4691
8.80 4319 4692
8.90 4320 4692
9.00 4321 4692
9.10 4321 4692
9.20 4321 4692
9.30 4322 4692
9.40 4322 4692
9.50 4322 4692
9.60 4322 4692
9.70 4322 4692
9.80 4322 4692
9.90 4322 4692
10.00 4323 4692
10.10 4323 4692
10.20 4323 4692
10.30 4323 4692
10.40 4324 4692
10.50 4324 4692
10.60 4325 4692
10.70 4325 4692
10.80 4326 4693
10.90 4326 4693
11.00 4326 4693
11.10 4326 4693
11.20 4326 4693
11.30 4326 4693
11.40 4326 4693
11.50 4326 4693
11.60 4326 4693
11.70 4326 4693
11.80 4326 4693
11.90 4326 4693
12.00 4328 4693
12.10 4328 4693
12.20 4328 4693
12.30 4328 4693
12.40 4328 4693
12.50 4328 4693
12.60 4328 4693
12.70 4328 4693
12.80 4328 4693
12.90 4328 4693
13.00 4328 4693
13.10 4328 4693
13.20 4328 4693
13.30 4328 4693
13.40 4329 4693
13.50 4329 4693
13.60 4329 4693
13.70 4329 4693
13.80 4329 4693
13.90 4330 4694
14.00 4330 4694
14.10 4330 4694
14.20 4331 4694
14.30 4331 4694
14.40 4331 4695
14.50 4331 4695
14.60 4332 4695
14.70 4332 4695
14.80 4332 4695
14.90 4332 4695
15.00 4332 4695
15.10 4332 4695
15.20 4332 4696
15.30 4332 4696
15.40 4332 4696
15.50 4332 4696
15.60 4332 4696
15.70 4332 4696
15.80 4332 4696
15.90 4332 4696
16.00 4332 4696
16.10 4332 4696
16.20 4332 4696
16.30 4332 4698
16.40 4332 4698
16.50 4332 4698
16.60 4332 4698
16.70 4332 4698
16.80 4332 4698
16.90 4332 4698
17.00 4332 4699
17.10 4332 4699
17.20 4332 4699
17.30 4332 4699
17.40 4332 4699
17.50 4333 4699
17.60 4333 4699
17.70 4333 4699
17.80 4333 4699
17.90 4333 4699
18.00 4334 4699
18.10 4334 4699
18.20 4334 4699
18.30 4334 4699
18.40 4334 4699
18.50 4334 4699
18.60 4334 4699
18.70 4334 4699
18.80 4334 4699
18.90 4334 4699
19.00 4337 4700
19.10 4337 4700
19.20 4337 4700
19.30 4337 4700
19.40 4337 4700
19.50 4337 4700
19.60 4337 4700
19.70 4337 4700
19.80 4337 4700
19.90 4337 4700
20.00 4338 4700
20.10 4338 4700
20.20 4338 4700
20.30 4338 4700
20.40 4338 4700
20.50 4338 4700
20.60 4338 4700
20.70 4338 4700
20.80 4338 4700
20.90 4338 4700
21.00 4338 4700
21.10 4338 4700
21.20 4338 4700
21.30 4338 4700
21.40 4338 4700
21.50 4338 4700
21.60 4338 4700
21.70 4338 4700
21.80 4338 4700
21.90 4338 4700
22.00 4338 4700
22.10 4339 4700
22.20 4340 4700
22.30 4340 4701
22.40 4340 4701
22.50 4341 4701
22.60 4341 4701
22.70 4341 4701
22.80 4341 4701
22.90 4341 4701
23.00 4342 4701
23.10 4342 4701
23.20 4342 4701
23.30 4342 4702
23.40 4342 4702
23.50 4342 4702
23.60 4342 4703
23.70 4342 4703
23.80 4342 4703
23.90 4342 4703
24.00 4342 4703
24.10 4342 4703
24.20 4342 4703
24.30 4342 4703
24.40 4342 4703
24.50 4342 4703
24.60 4344 4703
24.70 4344 4703
24.80 4344 4703
24.90 4344 4703
25.00 4344 4703
25.10 4344 4703
25.20 4344 4703
25.30 4344 4703
25.40 4344 4703
25.50 4344 4703
25.60 4344 4703
25.70 4344 4703
25.80 4344 4703
25.90 4344 4703
26.00 4344 4703
26.10 4344 4703
26.20 4344 4703
26.30 4344 4703
26.40 4344 4703
26.50 4344 4703
26.60 4344 4703
26.70 4344 4703
26.80 4344 4703
26.90 4344 4703
27.00 4344 4703
27.10 4344 4703
27.20 4344 4703
27.30 4344 4703
27.40 4344 4703
27.50 4344 4703
27.60 4344 4703
27.70 4345 4703
27.80 4345 4703
27.90 4345 4703
28.00 4345 4703
28.10 4345 4703
28.20 4345 4703
28.30 4345 4703
28.40 4345 4703
28.50 4345 4703
28.60 4345 4703
28.70 4345 4703
28.80 4345 4703
28.90 4345 4703
29.00 4345 4703
29.10 4345 4703
29.20 4345 4703
29.30 4345 4703
29.40 4345 4703
29.50 4345 4703
29.60 4345 4703
29.70 4345 4703
29.80 4345 4703
29.90 4345 4703
30.00 4345 4703
30.10 4345 4703
30.20 4345 4703
30.30 4345 4703
30.40 4345 4703
30.50 4345 4703
30.60 4345 4703
30.70 4345 4703
30.80 4345 4703
30.90 4345 4703
31.00 4345 4703
31.10 4345 4703
31.20 4345 4703
31.30 4345 4703
31.40 4345 4703
31.50 4345 4703
31.60 4345 4703
31.70 4345 4703
31.80 4345 4703
31.90 4345 4703
32.00 4345 4703
32.10 4345 4703
32.20 4345 4703
32.30 4345 4703
32.40 4345 4703
32.50 4345 4703
32.60 4345 4703
32.70 4345 4703
32.80 4345 4703
32.90 4345 4703
33.00 4345 4703
33.10 4345 4703
33.20 4345 4703
33.30 4345 4703
33.40 4345 4703
33.50 4345 4703
33.60 4345 4703
33.70 4345 4703
33.80 4345 4703
33.90 4345 4703
34.00 4345 4703
34.10 4345 4703
34.20 4345 4703
34.30 4345 4703
34.40 4345 4703
34.50 4345 4703
34.60 4345 4703
34.70 4345 4703
34.80 4345 4703
34.90 4345 4703
35.00 4345 4703
35.10 4345 4703
35.20 4345 4703
35.30 4345 4703
35.40 4345 4703
35.50 4345 4703
35.60 4345 4703
35.70 4345 4703
35.80 4345 4703
35.90 4345 4703
36.00 4345 4703
36.10 4345 4703
36.20 4345 4703
36.30 4345 4703
36.40 4345 4703
36.50 4345 4703
36.60 4348 4703
36.70 4348 4703
36.80 4348 4703
36.90 4348 4703
37.00 4349 4703
37.10 4349 4703
37.20 4349 4703
37.30 4349 4703
37.40 4349 4703
37.50 4349 4703
37.60 4349 4703
37.70 4349 4703
37.80 4349 4703
37.90 4349 4703
38.00 4349 4703
38.10 4349 4703
38.20 4349 4703
38.30 4349 4703
38.40 4351 4703
38.50 4351 4703
38.60 4351 4703
38.70 4351 4703
38.80 4351 4703
38.90 4351 4703
39.00 4351 4703
39.10 4351 4703
39.20 4351 4703
39.30 4351 4703
39.40 4351 4703
39.50 4351 4703
39.60 4351 4703
39.70 4351 4703
39.80 4351 4703
39.90 4351 4703
40.00 4351 4703
40.10 4351 4703
40.20 4351 4703
40.30 4351 4703
40.40 4351 4703
40.50 4351 4703
40.60 4351 4703
40.70 4351 4703
40.80 4351 4703
40.90 4351 4703
41.00 4351 4703
41.10 4351 4703
41.20 4351 4703
41.30 4351 4703
41.40 4351 4704
41.50 4351 4704
41.60 4351 4704
41.70 4351 4704
41.80 4351 4704
41.90 4351 4704
42.00 4351 4704
42.10 4351 4704
42.20 4351 4704
42.30 4351 4704
42.40 4351 4704
42.50 4351 4705
42.60 4351 4705
42.70 4351 4705
42.80 4351 4705
42.90 4351 4705
43.00 4351 4705
43.10 4351 4705
43.20 4351 4705
43.30 4351 4705
43.40 4351 4705
43.50 4351 4705
43.60 4351 4705
43.70 4351 4705
43.80 4351 4705
43.90 4351 4705
44.00 4351 4705
44.10 4351 4705
44.20 4351 4705
44.30 4351 4705
44.40 4351 4705
44.50 4351 4705
44.60 4351 4705
44.70 4351 4705
44.80 4351 4705
44.90 4351 4705
45.00 4351 4705
45.10 4351 4706
45.20 4351 4706
45.30 4351 4706
45.40 4351 4706
45.50 4351 4706
45.60 4351 4706
45.70 4351 4706
45.80 4351 4706
45.90 4351 4706
46.00 4351 4706
46.10 4351 4706
46.20 4351 4706
46.30 4351 4706
46.40 4351 4706
46.50 4351 4706
46.60 4351 4706
46.70 4351 4706
46.80 4351 4706
46.90 4351 4706
47.00 4351 4706
47.10 4351 4706
47.20 4351 4706
47.30 4351 4706
47.40 4351 4706
47.50 4351 4706
47.60 4351 4706
47.70 4351 4706
47.80 4351 4706
47.90 4351 4706
48.00 4351 4706
48.10 4351 4706
48.20 4351 4706
48.30 4351 4706
48.40 4351 4706
48.50 4351 4706
48.60 4351 4706
48.70 4351 4706
48.80 4351 4706
48.90 4351 4706
49.00 4351 4706
49.10 4351 4706
49.20 4351 4706
49.30 4351 4706
49.40 4351 4706
49.50 4351 4706
49.60 4351 4706
49.70 4351 4706
49.80 4351 4706
49.90 4351 4706
50.00 4351 4706
50.10 4351 4706
50.20 4351 4706
50.30 4351 4706
50.40 4351 4706
50.50 4351 4706
50.60 4351 4706
50.70 4351 4706
50.80 4351 4706
50.90 4351 4706
51.00 4351 4706
51.10 4351 4706
51.20 4351 4706
51.30 4351 4706
51.40 4351 4706
51.50 4351 4706
51.60 4351 4706
51.70 4351 4706
51.80 4351 4706
51.90 4351 4706
52.00 4351 4706
52.10 4351 4706
52.20 4351 4706
52.30 4351 4706
52.40 4351 4706
52.50 4351 4706
52.60 4351 4706
52.70 4351 4706
52.80 4352 4706
52.90 4352 4706
53.00 4352 4706
53.10 4352 4706
53.20 4352 4706
53.30 4352 4706
53.40 4352 4706
53.50 4352 4706
53.60 4352 4706
53.70 4352 4706
53.80 4352 4706
53.90 4352 4706
54.00 4352 4706
54.10 4352 4706
54.20 4352 4706
54.30 4352 4706
54.40 4352 4706
54.50 4352 4706
54.60 4352 4706
54.70 4352 4706
54.80 4352 4706
54.90 4352 4706
55.00 4352 4706
55.10 4352 4706
55.20 4353 4707
55.30 4353 4707
55.40 4353 4707
55.50 4353 4707
55.60 4353 4707
55.70 4353 4707
55.80 4353 4707
55.90 4353 4707
56.00 4353 4707
56.10 4353 4707
56.20 4353 4707
56.30 4353 4707
56.40 4353 4707
56.50 4353 4707
56.60 4353 4707
56.70 4353 4707
56.80 4353 4707
56.90 4353 4707
57.00 4353 4707
57.10 4353 4707
57.20 4353 4707
57.30 4353 4707
57.40 4353 4707
57.50 4353 4707
57.60 4353 4707
57.70 4353 4707
57.80 4353 4707
57.90 4353 4707
58.00 4353 4707
58.10 4353 4707
58.20 4353 4707
58.30 4353 4707
58.40 4353 4707
58.50 4353 4707
58.60 4353 4707
58.70 4353 4707
58.80 4353 4707
58.90 4353 4707
59.00 4353 4707
59.10 4353 4707
59.20 4353 4707
59.30 4353 4707
59.40 4353 4707
59.50 4353 4707
59.60 4353 4707
59.70 4353 4707
59.80 4353 4707
59.90 4353 4707
60.00 4353 4707
60.10 4353 4707
60.20 4353 4707
60.30 4353 4707
60.40 4353 4707
60.50 4353 4707
60.60 4353 4707
60.70 4353 4707
60.80 4353 4707
60.90 4353 4707
61.00 4353 4707
61.10 4353 4707
61.20 4353 4707
61.30 4353 4707
61.40 4353 4707
61.50 4353 4707
61.60 4353 4707
61.70 4353 4707
61.80 4353 4707
61.90 4353 4707
62.00 4353 4707
62.10 4353 4707
62.20 4353 4707
62.30 4353 4707
62.40 4353 4707
62.50 4353 4707
62.60 4353 4707
62.70 4353 4707
62.80 4353 4707
62.90 4353 4707
63.00 4353 4707
63.10 4353 4707
63.20 4353 4707
63.30 4353 4707
63.40 4353 4707
63.50 4353 4707
63.60 4353 4707
63.70 4353 4707
63.80 4353 4707
63.90 4353 4707
64.00 4353 4707
64.10 4353 4707
64.20 4353 4707
64.30 4353 4707
64.40 4353 4707
64.50 4353 4707
64.60 4353 4707
64.70 4353 4707
64.80 4353 4707
64.90 4353 4707
65.00 4353 4707
65.10 4353 4707
65.20 4353 4707
65.30 4353 4707
65.40 4353 4707
65.50 4353 4707
65.60 4353 4707
65.70 4353 4707
65.80 4353 4707
65.90 4353 4707
66.00 4353 4707
66.10 4353 4707
66.20 4353 4707
66.30 4353 4707
66.40 4353 4707
66.50 4353 4707
66.60 4353 4707
66.70 4353 4707
66.80 4353 4707
66.90 4353 4707
67.00 4353 4707
67.10 4353 4707
67.20 4353 4707
67.30 4353 4707
67.40 4353 4707
67.50 4353 4707
67.60 4353 4707
67.70 4353 4707
67.80 4353 4707
67.90 4353 4707
68.00 4353 4707
68.10 4353 4707
68.20 4353 4707
68.30 4353 4707
68.40 4353 4707
68.50 4353 4707
68.60 4353 4707
68.70 4353 4707
68.80 4353 4707
68.90 4353 4707
69.00 4353 4707
69.10 4353 4707
69.20 4353 4707
69.30 4353 4707
69.40 4353 4707
69.50 4353 4707
69.60 4353 4707
69.70 4353 4707
69.80 4353 4707
69.90 4353 4707
70.00 4353 4707
70.10 4353 4707
70.20 4353 4707
70.30 4353 4707
70.40 4353 4707
70.50 4353 4707
70.60 4353 4707
70.70 4353 4707
70.80 4353 4707
70.90 4353 4707
71.00 4353 4707
71.10 4353 4707
71.20 4353 4707
71.30 4353 4707
71.40 4353 4707
71.50 4353 4707
71.60 4353 4707
71.70 4353 4707
71.80 4353 4707
71.90 4353 4707
72.00 4353 4707
72.10 4353 4707
72.20 4353 4707
72.30 4353 4707
72.40 4353 4707
72.50 4353 4707
72.60 4353 4707
72.70 4353 4707
72.80 4353 4707
72.90 4353 4707
73.00 4353 4707
73.10 4353 4707
73.20 4353 4707
73.30 4353 4707
73.40 4353 4707
73.50 4353 4707
73.60 4353 4707
73.70 4353 4707
73.80 4353 4707
73.90 4353 4707
74.00 4353 4707
74.10 4353 4707
74.20 4353 4707
74.30 4353 4707
74.40 4353 4707
74.50 4354 4707
74.60 4354 4707
74.70 4354 4707
74.80 4354 4707
74.90 4354 4707
75.00 4354 4707
75.10 4354 4707
75.20 4354 4707
75.30 4354 4707
75.40 4354 4707
75.50 4354 4707
75.60 4354 4707
75.70 4354 4707
75.80 4354 4707
75.90 4354 4707
76.00 4354 4707
76.10 4354 4707
76.20 4354 4707
76.30 4354 4707
76.40 4354 4707
76.50 4354 4707
76.60 4354 4707
76.70 4354 4707
76.80 4354 4707
76.90 4354 4707
77.00 4354 4707
77.10 4354 4707
77.20 4354 4707
77.30 4354 4707
77.40 4354 4707
77.50 4354 4707
77.60 4354 4707
77.70 4354 4707
77.80 4354 4707
77.90 4354 4707
78.00 4354 4707
78.10 4354 4707
78.20 4354 4707
78.30 4354 4707
78.40 4354 4707
78.50 4354 4707
78.60 4354 4707
78.70 4354 4707
78.80 4354 4707
78.90 4354 4707
79.00 4354 4707
79.10 4354 4707
79.20 4354 4707
79.30 4354 4707
79.40 4354 4707
79.50 4354 4707
79.60 4354 4707
79.70 4354 4707
79.80 4354 4707
79.90 4354 4707
80.00 4354 4707
80.10 4354 4707
80.20 4354 4707
80.30 4354 4707
80.40 4354 4707
80.50 4354 4707
80.60 4354 4707
80.70 4354 4707
80.80 4354 4707
80.90 4354 4707
81.00 4354 4707
81.10 4354 4707
81.20 4354 4707
81.30 4354 4707
81.40 4354 4707
81.50 4354 4707
81.60 4354 4707
81.70 4354 4707
81.80 4354 4707
81.90 4354 4707
82.00 4354 4707
82.10 4354 4707
82.20 4354 4707
82.30 4355 4707
82.40 4355 4707
82.50 4355 4707
82.60 4355 4707
82.70 4355 4707
82.80 4355 4707
82.90 4355 4707
83.00 4355 4707
83.10 4355 4707
83.20 4355 4707
83.30 4355 4707
83.40 4355 4707
83.50 4355 4707
83.60 4355 4707
83.70 4355 4707
83.80 4355 4707
83.90 4355 4707
84.00 4355 4707
84.10 4355 4707
84.20 4355 4707
84.30 4355 4707
84.40 4355 4707
84.50 4355 4707
84.60 4355 4707
84.70 4355 4707
84.80 4355 4707
84.90 4355 4707
85.00 4355 4707
85.10 4355 4707
85.20 4355 4707
85.30 4355 4707
85.40 4355 4707
85.50 4355 4707
85.60 4355 4707
85.70 4355 4707
85.80 4355 4707
85.90 4355 4707
86.00 4355 4707
86.10 4355 4707
86.20 4355 4707
86.30 4355 4707
86.40 4355 4707
86.50 4355 4707
86.60 4355 4707
86.70 4355 4707
86.80 4355 4707
86.90 4355 4707
87.00 4355 4707
87.10 4355 4707
87.20 4355 4707
87.30 4355 4707
87.40 4355 4707
87.50 4355 4707
87.60 4355 4707
87.70 4355 4707
87.80 4355 4707
87.90 4355 4707
88.00 4355 4707
88.10 4355 4707
88.20 4355 4707
88.30 4355 4707
88.40 4355 4707
88.50 4355 4707
88.60 4355 4707
88.70 4355 4707
88.80 4355 4707
88.90 4355 4707
89.00 4355 4707
89.10 4355 4707
89.20 4355 4707
89.30 4355 4707
89.40 4355 4707
89.50 4355 4707
89.60 4355 4707
89.70 4355 4707
89.80 4355 4707
89.90 4355 4707
90.00 4355 4707
90.10 4355 4707
90.20 4355 4707
90.30 4355 4707
90.40 4355 4707
90.50 4355 4707
90.60 4355 4707
90.70 4355 4707
90.80 4355 4707
90.90 4355 4707
91.00 4355 4707
91.10 4355 4707
91.20 4355 4707
91.30 4355 4707
91.40 4355 4707
91.50 4356 4707
91.60 4356 4707
91.70 4356 4707
91.80 4356 4707
91.90 4356 4707
92.00 4356 4707
92.10 4356 4707
92.20 4356 4707
92.30 4356 4707
92.40 4356 4707
92.50 4356 4707
92.60 4356 4707
92.70 4356 4707
92.80 4356 4707
92.90 4356 4707
93.00 4356 4707
93.10 4356 4707
93.20 4356 4707
93.30 4356 4707
93.40 4356 4707
93.50 4356 4707
93.60 4356 4707
93.70 4356 4707
93.80 4356 4707
93.90 4356 4707
94.00 4356 4707
94.10 4356 4707
94.20 4356 4707
94.30 4356 4707
94.40 4356 4707
94.50 4356 4707
94.60 4356 4707
94.70 4356 4707
94.80 4356 4707
94.90 4356 4707
95.00 4356 4707
95.10 4356 4707
95.20 4356 4707
95.30 4356 4707
95.40 4356 4707
95.50 4356 4707
95.60 4356 4707
95.70 4356 4707
95.80 4356 4707
95.90 4356 4707
96.00 4356 4707
96.10 4356 4707
96.20 4356 4707
96.30 4356 4707
96.40 4356 4707
96.50 4356 4707
96.60 4356 4707
96.70 4356 4707
96.80 4356 4707
96.90 4356 4707
97.00 4356 4707
97.10 4356 4707
97.20 4356 4707
97.30 4356 4707
97.40 4356 4707
97.50 4356 4707
97.60 4356 4707
97.70 4356 4707
97.80 4356 4707
97.90 4356 4707
98.00 4356 4707
98.10 4356 4707
98.20 4356 4707
98.30 4356 4707
98.40 4356 4707
98.50 4356 4707
98.60 4356 4707
98.70 4356 4707
98.80 4356 4707
98.90 4356 4707
99.00 4356 4707
99.10 4356 4707
99.20 4356 4707
99.30 4356 4707
99.40 4356 4707
99.50 4356 4707
99.60 4356 4707
99.70 4356 4707
99.80 4356 4707
99.90 4356 4707
100.00 4356 4707
100.10 4356 4707
100.20 4356 4707
100.30 4356 4707
100.40 4356 4707
100.50 4356 4707
100.60 4356 4707
100.70 4356 4707
100.80 4356 4707
100.90 4356 4707
101.00 4356 4707
101.10 4356 4707
101.20 4356 4707
101.30 4356 4707
101.40 4356 4707
101.50 4356 4707
101.60 4356 4707
101.70 4356 4707
101.80 4356 4707
101.90 4356 4707
102.00 4356 4707
102.10 4356 4707
102.20 4356 4708
102.30 4356 4708
102.40 4356 4708
102.50 4356 4708
102.60 4356 4708
102.70 4356 4708
102.80 4356 4708
102.90 4356 4708
103.00 4356 4708
103.10 4356 4708
103.20 4356 4708
103.30 4356 4708
103.40 4356 4708
103.50 4356 4708
103.60 4356 4708
103.70 4356 4708
103.80 4356 4708
103.90 4356 4708
104.00 4356 4708
104.10 4356 4708
104.20 4356 4708
104.30 4356 4708
104.40 4356 4708
104.50 4356 4708
104.60 4356 4708
104.70 4356 4708
104.80 4357 4708
104.90 4357 4708
105.00 4357 4708
105.10 4357 4708
105.20 4357 4708
105.30 4357 4708
105.40 4357 4708
105.50 4357 4709
105.60 4357 4709
105.70 4357 4709
105.80 4357 4709
105.90 4357 4709
106.00 4357 4709
106.10 4357 4709
106.20 4357 4709
106.30 4357 4709
106.40 4357 4709
106.50 4357 4709
106.60 4357 4709
106.70 4357 4709
106.80 4357 4709
106.90 4357 4709
107.00 4357 4709
107.10 4357 4709
107.20 4357 4709
107.30 4357 4709
107.40 4357 4709
107.50 4357 4709
107.60 4357 4709
107.70 4357 4709
107.80 4357 4709
107.90 4357 4709
108.00 4357 4709
108.10 4357 4709
108.20 4357 4709
108.30 4357 4709
108.40 4357 4709
108.50 4357 4709
108.60 4357 4709
108.70 4357 4709
108.80 4357 4709
108.90 4357 4709
109.00 4357 4709
109.10 4357 4709
109.20 4357 4709
109.30 4357 4709
109.40 4357 4709
109.50 4357 4709
109.60 4357 4709
109.70 4357 4709
109.80 4357 4709
109.90 4357 4709
110.00 4357 4709
110.10 4357 4709
110.20 4357 4709
110.30 4357 4709
110.40 4357 4709
110.50 4357 4709
110.60 4357 4709
110.70 4357 4709
110.80 4357 4709
110.90 4357 4709
111.00 4357 4709
111.10 4357 4709
111.20 4357 4709
111.30 4357 4709
111.40 4357 4709
111.50 4357 4709
111.60 4357 4709
111.70 4357 4709
111.80 4357 4709
111.90 4357 4709
112.00 4357 4709
112.10 4357 4709
112.20 4357 4709
112.30 4357 4709
112.40 4357 4709
112.50 4357 4709
112.60 4357 4709
112.70 4357 4709
112.80 4357 4709
112.90 4357 4709
113.00 4357 4709
113.10 4357 4709
113.20 4357 4709
113.30 4357 4709
113.40 4357 4709
113.50 4357 4709
113.60 4357 4709
113.70 4357 4709
113.80 4357 4709
113.90 4357 4709
114.00 4357 4709
114.10 4357 4709
114.20 4357 4709
114.30 4357 4709
114.40 4357 4709
114.50 4357 4709
114.60 4357 4709
114.70 4357 4709
114.80 4357 4709
114.90 4357 4709
115.00 4357 4709
115.10 4357 4709
115.20 4357 4709
115.30 4357 4709
115.40 4357 4709
115.50 4357 4709
115.60 4357 4709
115.70 4357 4709
115.80 4358 4709
115.90 4358 4709
116.00 4359 4709
116.10 4359 4709
116.20 4359 4709
116.30 4359 4709
116.40 4359 4709
116.50 4359 4709
116.60 4359 4709
116.70 4359 4709
116.80 4359 4709
116.90 4359 4709
117.00 4359 4709
117.10 4359 4709
117.20 4359 4709
117.30 4359 4709
117.40 4359 4709
117.50 4359 4709
117.60 4359 4709
117.70 4359 4709
117.80 4359 4709
117.90 4359 4709
118.00 4359 4709
118.10 4359 4709
118.20 4359 4709
118.30 4359 4709
118.40 4359 4710
118.50 4359 4710
118.60 4359 4710
118.70 4359 4710
118.80 4359 4710
118.90 4359 4710
119.00 4359 4710
119.10 4359 4710
119.20 4360 4710
119.30 4360 4710
119.40 4360 4710
119.50 4360 4710
119.60 4360 4710
119.70 4360 4710
119.80 4360 4710
119.90 4360 4710
120.00 4360 4710
120.10 4360 4710
120.20 4360 4710
120.30 4360 4710
120.40 4360 4710
120.50 4360 4710
120.60 4360 4710
120.70 4360 4710
120.80 4360 4710
120.90 4360 4710
121.00 4360 4710
121.10 4360 4710
121.20 4360 4710
121.30 4360 4710
121.40 4360 4710
121.50 4360 4710
121.60 4360 4710
121.70 4360 4710
121.80 4360 4710
121.90 4360 4710
122.00 4360 4710
122.10 4360 4710
122.20 4360 4710
122.30 4360 4710
122.40 4360 4710
122.50 4360 4710
122.60 4360 4710
122.70 4360 4710
122.80 4360 4710
122.90 4360 4710
123.00 4360 4710
123.10 4360 4710
123.20 4360 4710
123.30 4360 4710
123.40 4360 4710
123.50 4360 4710
123.60 4360 4710
123.70 4360 4710
123.80 4360 4710
123.90 4360 4710
124.00 4360 4710
124.10 4360 4710
124.20 4360 4710
124.30 4360 4710
124.40 4361 4710
124.50 4361 4710
124.60 4361 4710
124.70 4361 4710
124.80 4361 4710
124.90 4361 4710
125.00 4361 4710
125.10 4361 4710
125.20 4361 4710
125.30 4361 4710
125.40 4361 4710
125.50 4361 4710
125.60 4361 4710
125.70 4361 4710
125.80 4361 4710
125.90 4361 4710
126.00 4361 4710
126.10 4361 4710
126.20 4361 4710
126.30 4361 4710
126.40 4361 4710
126.50 4361 4710
126.60 4361 4710
126.70 4361 4710
126.80 4361 4710
126.90 4361 4710
127.00 4361 4710
127.10 4361 4710
127.20 4361 4710
127.30 4361 4710
127.40 4361 4710
127.50 4361 4710
127.60 4361 4710
127.70 4361 4710
127.80 4361 4710
127.90 4361 4710
128.00 4362 4710
128.10 4362 4710
128.20 4362 4710
128.30 4362 4710
128.40 4362 4710
128.50 4362 4710
128.60 4362 4710
128.70 4362 4710
128.80 4362 4710
128.90 4362 4710
129.00 4362 4710
129.10 4362 4710
129.20 4362 4710
129.30 4362 4710
129.40 4362 4710
129.50 4363 4711
129.60 4363 4711
129.70 4365 4712
129.80 4365 4712
129.90 4365 4713
130.00 4365 4713
130.10 4365 4713
130.20 4365 4713
130.30 4365 4713
130.40 4365 4713
130.50 4365 4714
130.60 4365 4714
130.70 4365 4714
130.80 4365 4714
130.90 4365 4714
131.00 4365 4714
131.10 4365 4714
131.20 4365 4714
131.30 4365 4714
131.40 4365 4714
131.50 4365 4714
131.60 4365 4714
131.70 4365 4714
131.80 4365 4714
131.90 4365 4714
132.00 4365 4714
132.10 4365 4714
132.20 4365 4714
132.30 4365 4714
132.40 4365 4714
132.50 4365 4714
132.60 4365 4714
132.70 4365 4714
132.80 4365 4714
132.90 4365 4714
133.00 4365 4714
133.10 4365 4714
133.20 4365 4714
133.30 4365 4714
133.40 4365 4714
133.50 4365 4714
133.60 4365 4714
133.70 4365 4714
133.80 4365 4714
133.90 4365 4714
134.00 4365 4714
134.10 4365 4714
134.20 4365 4714
134.30 4365 4714
134.40 4365 4714
134.50 4365 4714
134.60 4365 4714
134.70 4365 4714
134.80 4365 4714
134.90 4365 4714
135.00 4365 4714
135.10 4365 4714
135.20 4365 4714
135.30 4365 4714
135.40 4365 4714
135.50 4365 4714
135.60 4365 4714
135.70 4365 4714
135.80 4365 4714
135.90 4365 4714
136.00 4365 4714
136.10 4365 4714
136.20 4365 4714
136.30 4365 4714
136.40 4365 4714
136.50 4365 4714
136.60 4365 4714
136.70 4365 4714
136.80 4365 4714
136.90 4365 4714
137.00 4365 4714
137.10 4365 4714
137.20 4365 4714
137.30 4365 4714
137.40 4365 4714
137.50 4365 4714
137.60 4365 4714
137.70 4365 4714
137.80 4365 4714
137.90 4365 4714
138.00 4365 4714
138.10 4365 4714
138.20 4365 4714
138.30 4365 4714
138.40 4365 4714
138.50 4365 4714
138.60 4365 4714
138.70 4365 4714
138.80 4365 4714
138.90 4365 4714
139.00 4365 4714
139.10 4365 4714
139.20 4365 4714
139.30 4365 4714
139.40 4366 4714
139.50 4366 4714
139.60 4366 4714
139.70 4366 4714
139.80 4366 4714
139.90 4366 4714
140.00 4366 4714
140.10 4366 4714
140.20 4366 4714
140.30 4366 4714
140.40 4366 4714
140.50 4366 4714
140.60 4366 4714
140.70 4366 4714
140.80 4366 4714
140.90 4366 4714
141.00 4366 4714
141.10 4366 4714
141.20 4366 4714
141.30 4366 4714
141.40 4366 4714
141.50 4366 4714
141.60 4366 4714
141.70 4366 4714
141.80 4366 4714
141.90 4366 4714
142.00 4366 4714
142.10 4366 4714
142.20 4366 4714
142.30 4366 4714
142.40 4366 4714
142.50 4366 4714
142.60 4366 4714
142.70 4366 4714
142.80 4366 4714
142.90 4366 4714
143.00 4366 4714
143.10 4366 4714
143.20 4366 4714
143.30 4366 4714
143.40 4366 4714
143.50 4366 4714
143.60 4366 4714
143.70 4366 4715
143.80 4366 4715
143.90 4366 4715
144.00 4366 4715
144.10 4366 4715
144.20 4366 4715
144.30 4367 4715
144.40 4367 4715
144.50 4367 4715
144.60 4367 4715
144.70 4367 4715
144.80 4367 4715
144.90 4367 4715
145.00 4367 4715
145.10 4367 4715
145.20 4367 4715
145.30 4367 4715
145.40 4367 4715
145.50 4367 4715
145.60 4367 4715
145.70 4367 4715
145.80 4367 4715
145.90 4367 4715
146.00 4367 4715
146.10 4367 4715
146.20 4367 4715
146.30 4367 4715
146.40 4367 4715
146.50 4367 4715
146.60 4367 4715
146.70 4367 4715
146.80 4367 4715
146.90 4367 4715
147.00 4367 4715
147.10 4367 4715
147.20 4367 4715
147.30 4367 4715
147.40 4367 4715
147.50 4367 4715
147.60 4367 4715
147.70 4367 4715
147.80 4367 4715
147.90 4367 4715
148.00 4367 4715
148.10 4367 4715
148.20 4367 4715
148.30 4367 4715
148.40 4367 4715
148.50 4367 4715
148.60 4367 4715
148.70 4367 4715
148.80 4367 4715
148.90 4367 4715
149.00 4367 4715
149.10 4367 4715
149.20 4367 4715
149.30 4367 4715
149.40 4367 4715
149.50 4367 4715
149.60 4367 4715
149.70 4367 4715
149.80 4367 4715
149.90 4367 4715
150.00 4367 4715
150.10 4367 4715
150.20 4367 4715
150.30 4367 4715
150.40 4367 4715
150.50 4367 4715
150.60 4367 4715
150.70 4367 4715
150.80 4367 4715
150.90 4367 4715
151.00 4367 4715
151.10 4367 4715
151.20 4367 4715
151.30 4367 4715
151.40 4367 4715
151.50 4367 4715
151.60 4367 4715
151.70 4367 4715
151.80 4367 4715
151.90 4367 4715
152.00 4367 4715
152.10 4367 4715
152.20 4367 4715
152.30 4367 4715
152.40 4367 4715
152.50 4367 4715
152.60 4367 4715
152.70 4367 4715
152.80 4367 4715
152.90 4367 4715
153.00 4367 4715
153.10 4367 4715
153.20 4367 4715
153.30 4367 4715
153.40 4367 4715
153.50 4367 4715
153.60 4367 4715
153.70 4367 4715
153.80 4367 4715
153.90 4367 4715
154.00 4367 4715
154.10 4367 4715
154.20 4367 4715
154.30 4367 4715
154.40 4367 4715
154.50 4367 4715
154.60 4367 4715
154.70 4367 4715
154.80 4367 4715
154.90 4367 4715
155.00 4367 4715
155.10 4367 4715
155.20 4367 4715
155.30 4367 4715
155.40 4367 4715
155.50 4367 4715
155.60 4367 4715
155.70 4367 4715
155.80 4367 4715
155.90 4367 4715
156.00 4367 4715
156.10 4367 4715
156.20 4367 4715
156.30 4367 4715
156.40 4367 4715
156.50 4367 4715
156.60 4367 4715
156.70 4367 4715
156.80 4367 4715
156.90 4367 4715
157.00 4367 4715
157.10 4367 4715
157.20 4367 4715
157.30 4367 4715
157.40 4367 4715
157.50 4367 4715
157.60 4367 4715
157.70 4367 4715
157.80 4367 4715
157.90 4367 4715
158.00 4367 4715
158.10 4367 4715
158.20 4367 4715
158.30 4367 4715
158.40 4367 4715
158.50 4367 4715
158.60 4367 4715
158.70 4367 4715
158.80 4367 4715
158.90 4367 4715
159.00 4367 4715
159.10 4367 4715
159.20 4367 4715
159.30 4367 4715
159.40 4367 4715
159.50 4367 4715
159.60 4367 4715
159.70 4367 4715
159.80 4367 4715
159.90 4367 4715
160.00 4367 4715
160.10 4367 4715
160.20 4367 4715
160.30 4367 4715
160.40 4367 4715
160.50 4367 4715
160.60 4367 4715
160.70 4367 4715
160.80 4367 4715
160.90 4367 4715
161.00 4367 4715
161.10 4367 4715
161.20 4367 4715
161.30 4367 4715
161.40 4367 4715
161.50 4367 4715
161.60 4367 4715
161.70 4367 4715
161.80 4367 4715
161.90 4367 4715
162.00 4367 4715
162.10 4367 4715
162.20 4367 4715
162.30 4367 4715
162.40 4367 4715
162.50 4367 4715
162.60 4367 4715
162.70 4367 4715
162.80 4367 4715
162.90 4367 4715
163.00 4367 4715
163.10 4367 4715
163.20 4367 4715
163.30 4367 4715
163.40 4367 4715
163.50 4367 4715
163.60 4367 4715
163.70 4367 4715
163.80 4367 4715
163.90 4367 4715
164.00 4367 4715
164.10 4367 4715
164.20 4367 4715
164.30 4367 4715
164.40 4367 4715
164.50 4367 4715
164.60 4367 4715
164.70 4367 4715
164.80 4367 4715
164.90 4367 4715
165.00 4367 4715
165.10 4367 4715
165.20 4367 4715
165.30 4367 4715
165.40 4367 4715
165.50 4367 4715
165.60 4367 4715
165.70 4367 4715
165.80 4367 4715
165.90 4367 4715
166.00 4367 4715
166.10 4367 4715
166.20 4367 4715
166.30 4367 4715
166.40 4367 4715
166.50 4367 4715
166.60 4367 4715
166.70 4367 4715
166.80 4367 4715
166.90 4367 4715
167.00 4367 4715
167.10 4367 4715
167.20 4367 4715
167.30 4367 4715
167.40 4367 4715
167.50 4367 4715
167.60 4367 4715
167.70 4367 4715
167.80 4367 4715
167.90 4367 4715
168.00 4367 4715
168.10 4367 4715
168.20 4367 4715
168.30 4367 4715
168.40 4367 4715
168.50 4367 4715
168.60 4367 4715
168.70 4367 4715
168.80 4367 4715
168.90 4367 4715
169.00 4367 4715
169.10 4367 4715
169.20 4367 4715
169.30 4367 4715
169.40 4367 4715
169.50 4367 4715
169.60 4367 4715
169.70 4367 4715
169.80 4367 4715
169.90 4367 4715
170.00 4367 4715
170.10 4367 4715
170.20 4367 4715
170.30 4367 4715
170.40 4367 4715
170.50 4367 4715
170.60 4367 4715
170.70 4367 4715
170.80 4367 4715
170.90 4367 4715
171.00 4367 4715
171.10 4367 4715
171.20 4367 4715
171.30 4367 4715
171.40 4367 4715
171.50 4367 4715
171.60 4367 4715
171.70 4367 4715
171.80 4367 4715
171.90 4367 4715
172.00 4367 4715
172.10 4367 4715
172.20 4367 4715
172.30 4367 4715
172.40 4367 4715
172.50 4367 4715
172.60 4367 4715
172.70 4367 4715
172.80 4367 4715
172.90 4367 4715
173.00 4367 4715
173.10 4367 4715
173.20 4367 4715
173.30 4367 4715
173.40 4367 4715
173.50 4367 4715
173.60 4367 4715
173.70 4367 4715
173.80 4367 4715
173.90 4367 4715
174.00 4367 4715
174.10 4367 4715
174.20 4367 4715
174.30 4367 4715
174.40 4367 4715
174.50 4367 4715
174.60 4367 4715
174.70 4367 4715
174.80 4367 4715
174.90 4367 4715
175.00 4367 4715
175.10 4367 4715
175.20 4367 4715
175.30 4367 4715
175.40 4367 4715
175.50 4367 4715
175.60 4367 4715
175.70 4367 4715
175.80 4367 4715
175.90 4367 4715
176.00 4367 4715
176.10 4367 4715
176.20 4367 4715
176.30 4367 4715
176.40 4367 4715
176.50 4367 4715
176.60 4367 4715
176.70 4367 4715
176.80 4367 4715
176.90 4367 4715
177.00 4367 4715
177.10 4367 4715
177.20 4367 4715
177.30 4367 4715
177.40 4367 4715
177.50 4367 4715
177.60 4367 4715
177.70 4367 4715
177.80 4367 4715
177.90 4367 4715
178.00 4367 4715
178.10 4367 4715
178.20 4367 4715
178.30 4367 4715
178.40 4367 4715
178.50 4367 4715
178.60 4367 4715
178.70 4367 4715
178.80 4367 4715
178.90 4367 4715
179.00 4367 4715
179.10 4367 4715
179.20 4367 4715
179.30 4367 4715
179.40 4367 4715
179.50 4367 4715
179.60 4367 4715
179.70 4367 4715
179.80 4367 4715
179.90 4367 4715
180.00 4367 4715
180.10 4367 4715
180.20 4367 4715
180.30 4367 4715
180.40 4367 4715
180.50 4367 4715
180.60 4367 4715
180.70 4367 4715
180.80 4367 4715
180.90 4367 4715
181.00 4367 4715
181.10 4367 4715
181.20 4367 4715
181.30 4367 4715
181.40 4367 4715
181.50 4367 4715
181.60 4367 4715
181.70 4367 4715
181.80 4367 4715
181.90 4367 4715
182.00 4367 4715
182.10 4367 4715
182.20 4367 4715
182.30 4367 4715
182.40 4367 4715
182.50 4367 4715
182.60 4367 4715
182.70 4367 4715
182.80 4367 4715
182.90 4367 4715
183.00 4367 4715
183.10 4367 4715
183.20 4367 4715
183.30 4367 4715
183.40 4367 4715
183.50 4367 4715
183.60 4367 4715
183.70 4367 4715
183.80 4367 4715
183.90 4367 4715
184.00 4367 4715
184.10 4367 4715
184.20 4367 4715
184.30 4367 4715
184.40 4367 4715
184.50 4367 4715
184.60 4367 4715
184.70 4367 4715
184.80 4367 4715
184.90 4367 4715
185.00 4367 4715
185.10 4367 4715
185.20 4367 4715
185.30 4367 4715
185.40 4367 4715
185.50 4367 4715
185.60 4367 4715
185.70 4367 4715
185.80 4367 4715
185.90 4367 4715
186.00 4367 4715
186.10 4367 4715
186.20 4367 4715
186.30 4367 4715
186.40 4367 4715
186.50 4367 4715
186.60 4367 4715
186.70 4367 4715
186.80 4367 4715
186.90 4367 4715
187.00 4367 4715
187.10 4367 4715
187.20 4367 4715
187.30 4367 4715
187.40 4367 4715
187.50 4367 4715
187.60 4367 4715
187.70 4367 4715
187.80 4367 4715
187.90 4367 4715
188.00 4367 4715
188.10 4367 4715
188.20 4367 4715
188.30 4367 4715
188.40 4367 4715
188.50 4367 4715
188.60 4367 4715
188.70 4367 4715
188.80 4367 4715
188.90 4367 4715
189.00 4367 4715
189.10 4367 4715
189.20 4367 4715
189.30 4367 4715
189.40 4367 4715
189.50 4367 4715
189.60 4367 4715
189.70 4367 4715
189.80 4367 4715
189.90 4367 4715
190.00 4367 4715
190.10 4367 4715
190.20 4367 4715
190.30 4367 4715
190.40 4367 4715
190.50 4367 4715
190.60 4367 4715
190.70 4367 4715
190.80 4367 4715
190.90 4367 4715
191.00 4367 4715
191.10 4367 4715
191.20 4367 4715
191.30 4367 4715
191.40 4367 4715
191.50 4367 4715
191.60 4367 4715
191.70 4367 4715
191.80 4367 4715
191.90 4367 4715
192.00 4367 4715
192.10 4367 4715
192.20 4367 4715
192.30 4367 4715
192.40 4367 4715
192.50 4367 4715
192.60 4367 4715
192.70 4367 4715
192.80 4367 4715
192.90 4367 4715
193.00 4367 4715
193.10 4367 4715
193.20 4367 4715
193.30 4367 4715
193.40 4367 4715
193.50 4367 4715
193.60 4367 4715
193.70 4367 4715
193.80 4367 4715
193.90 4367 4715
194.00 4368 4715
194.10 4368 4715
194.20 4368 4715
194.30 4368 4715
194.40 4368 4715
194.50 4368 4715
194.60 4368 4715
194.70 4368 4715
194.80 4368 4715
194.90 4368 4715
195.00 4368 4715
195.10 4368 4715
195.20 4368 4715
195.30 4368 4715
195.40 4368 4715
195.50 4368 4715
195.60 4368 4715
195.70 4368 4715
195.80 4368 4715
195.90 4368 4715
196.00 4368 4715
196.10 4368 4715
196.20 4368 4715
196.30 4368 4715
196.40 4368 4715
196.50 4368 4715
196.60 4368 4715
196.70 4368 4715
196.80 4368 4715
196.90 4368 4715
197.00 4368 4715
197.10 4368 4715
197.20 4368 4715
197.30 4368 4715
197.40 4368 4715
197.50 4368 4715
197.60 4368 4715
197.70 4368 4715
197.80 4368 4715
197.90 4368 4715
198.00 4368 4715
198.10 4368 4715
198.20 4368 4715
198.30 4368 4715
198.40 4368 4715
198.50 4368 4715
198.60 4368 4715
198.70 4368 4715
198.80 4368 4715
198.90 4368 4715
199.00 4368 4715
199.10 4368 4715
199.20 4368 4715
199.30 4368 4715
199.40 4368 4715
199.50 4368 4715
199.60 4368 4715
199.70 4368 4715
199.80 4368 4715
199.90 4368 4715


==> relpp_classicvsnew_Time.txt <==
ratio classic new
1.00 1995 1884
1.10 2056 1948
1.20 2129 2033
1.30 2175 2099
1.40 2218 2162
1.50 2257 2226
1.60 2289 2269
1.70 2323 2304
1.80 2343 2329
1.90 2365 2353
2.00 2429 2433
2.10 2441 2446
2.20 2456 2469
2.30 2468 2483
2.40 2482 2506
2.50 2498 2527
2.60 2503 2537
2.70 2521 2549
2.80 2529 2562
2.90 2537 2572
3.00 2562 2619
3.10 2569 2627
3.20 2575 2629
3.30 2579 2636
3.40 2585 2649
3.50 2592 2661
3.60 2592 2662
3.70 2603 2669
3.80 2611 2676
3.90 2615 2678
4.00 2629 2700
4.10 2631 2701
4.20 2634 2705
4.30 2636 2710
4.40 2640 2717
4.50 2645 2723
4.60 2648 2725
4.70 2648 2731
4.80 2650 2734
4.90 2651 2739
5.00 2655 2758
5.10 2657 2758
5.20 2658 2761
5.30 2661 2764
5.40 2661 2769
5.50 2662 2773
5.60 2662 2773
5.70 2663 2776
5.80 2663 2777
5.90 2666 2778
6.00 2671 2786
6.10 2671 2792
6.20 2671 2793
6.30 2672 2795
6.40 2675 2797
6.50 2675 2803
6.60 2676 2805
6.70 2676 2810
6.80 2677 2810
6.90 2680 2811
7.00 2683 2819
7.10 2684 2819
7.20 2685 2820
7.30 2685 2820
7.40 2685 2820
7.50 2687 2821
7.60 2687 2821
7.70 2688 2822
7.80 2689 2824
7.90 2690 2824
8.00 2690 2830
8.10 2690 2831
8.20 2694 2832
8.30 2694 2832
8.40 2695 2833
8.50 2696 2833
8.60 2697 2833
8.70 2698 2835
8.80 2699 2836
8.90 2702 2836
9.00 2703 2842
9.10 2704 2844
9.20 2705 2844
9.30 2705 2844
9.40 2705 2847
9.50 2705 2849
9.60 2706 2849
9.70 2708 2851
9.80 2710 2853
9.90 2710 2853
10.00 2710 2857
10.10 2710 2857
10.20 2710 2857
10.30 2710 2860
10.40 2710 2861
10.50 2710 2864
10.60 2710 2864
10.70 2710 2867
10.80 2711 2867
10.90 2711 2867
11.00 2712 2871
11.10 2713 2871
11.20 2713 2872
11.30 2715 2872
11.40 2715 2872
11.50 2715 2874
11.60 2715 2874
11.70 2717 2875
11.80 2717 2875
11.90 2717 2875
12.00 2718 2878
12.10 2718 2881
12.20 2718 2881
12.30 2718 2883
12.40 2718 2884
12.50 2718 2885
12.60 2719 2886
12.70 2719 2887
12.80 2719 2888
12.90 2720 2889
13.00 2720 2891
13.10 2720 2891
13.20 2720 2892
13.30 2720 2893
13.40 2721 2895
13.50 2721 2895
13.60 2721 2896
13.70 2722 2898
13.80 2723 2898
13.90 2724 2898
14.00 2729 2903
14.10 2729 2903
14.20 2730 2903
14.30 2731 2904
14.40 2731 2907
14.50 2731 2907
14.60 2731 2907
14.70 2731 2908
14.80 2731 2908
14.90 2732 2908
15.00 2732 2911
15.10 2732 2911
15.20 2733 2911
15.30 2733 2911
15.40 2733 2911
15.50 2734 2911
15.60 2734 2911
15.70 2734 2911
15.80 2734 2911
15.90 2734 2911
16.00 2735 2913
16.10 2735 2913
16.20 2735 2914
16.30 2736 2916
16.40 2736 2916
16.50 2737 2917
16.60 2737 2917
16.70 2737 2917
16.80 2737 2917
16.90 2737 2917
17.00 2737 2917
17.10 2738 2917
17.20 2738 2917
17.30 2738 2917
17.40 2738 2918
17.50 2738 2918
17.60 2739 2918
17.70 2739 2918
17.80 2739 2919
17.90 2740 2919
18.00 2741 2919
18.10 2741 2919
18.20 2741 2919
18.30 2742 2919
18.40 2743 2921
18.50 2744 2922
18.60 2744 2923
18.70 2744 2924
18.80 2744 2924
18.90 2744 2924
19.00 2744 2926
19.10 2745 2926
19.20 2747 2926
19.30 2749 2926
19.40 2749 2926
19.50 2749 2927
19.60 2749 2927
19.70 2749 2928
19.80 2749 2928
19.90 2749 2929
20.00 2749 2929
20.10 2749 2929
20.20 2749 2929
20.30 2751 2929
20.40 2751 2929
20.50 2751 2929
20.60 2751 2929
20.70 2751 2929
20.80 2751 2929
20.90 2751 2929
21.00 2751 2931
21.10 2751 2931
21.20 2751 2931
21.30 2751 2931
21.40 2751 2931
21.50 2752 2934
21.60 2754 2934
21.70 2756 2934
21.80 2756 2934
21.90 2757 2934
22.00 2757 2934
22.10 2757 2934
22.20 2758 2934
22.30 2758 2934
22.40 2758 2934
22.50 2758 2935
22.60 2758 2935
22.70 2758 2936
22.80 2759 2936
22.90 2759 2936
23.00 2759 2937
23.10 2760 2937
23.20 2760 2937
23.30 2760 2937
23.40 2760 2938
23.50 2761 2938
23.60 2761 2938
23.70 2761 2938
23.80 2761 2938
23.90 2761 2938
24.00 2761 2938
24.10 2761 2938
24.20 2762 2938
24.30 2762 2938
24.40 2762 2938
24.50 2763 2939
24.60 2763 2940
24.70 2763 2940
24.80 2763 2940
24.90 2763 2940
25.00 2763 2940
25.10 2763 2941
25.20 2763 2941
25.30 2763 2943
25.40 2763 2943
25.50 2763 2944
25.60 2763 2944
25.70 2763 2944
25.80 2763 2944
25.90 2763 2945
26.00 2763 2945
26.10 2763 2945
26.20 2763 2945
26.30 2763 2945
26.40 2763 2946
26.50 2763 2947
26.60 2764 2947
26.70 2764 2947
26.80 2764 2947
26.90 2764 2947
27.00 2764 2947
27.10 2764 2947
27.20 2764 2947
27.30 2764 2947
27.40 2764 2947
27.50 2764 2947
27.60 2764 2947
27.70 2764 2947
27.80 2764 2947
27.90 2764 2947
28.00 2764 2947
28.10 2764 2947
28.20 2765 2947
28.30 2765 2947
28.40 2765 2947
28.50 2765 2947
28.60 2765 2948
28.70 2765 2948
28.80 2765 2948
28.90 2765 2948
29.00 2766 2948
29.10 2766 2948
29.20 2766 2949
29.30 2767 2949
29.40 2767 2949
29.50 2767 2949
29.60 2767 2949
29.70 2767 2949
29.80 2767 2949
29.90 2767 2949
30.00 2767 2950
30.10 2767 2950
30.20 2767 2950
30.30 2767 2950
30.40 2768 2950
30.50 2768 2950
30.60 2769 2950
30.70 2770 2950
30.80 2770 2951
30.90 2770 2951
31.00 2770 2951
31.10 2770 2952
31.20 2771 2952
31.30 2772 2952
31.40 2773 2952
31.50 2773 2952
31.60 2773 2952
31.70 2773 2952
31.80 2773 2952
31.90 2773 2952
32.00 2773 2952
32.10 2773 2952
32.20 2773 2953
32.30 2773 2953
32.40 2773 2954
32.50 2773 2954
32.60 2773 2954
32.70 2773 2954
32.80 2773 2954
32.90 2773 2955
33.00 2773 2955
33.10 2773 2955
33.20 2774 2955
33.30 2774 2955
33.40 2774 2955
33.50 2774 2955
33.60 2774 2955
33.70 2774 2955
33.80 2775 2955
33.90 2775 2955
34.00 2775 2955
34.10 2775 2955
34.20 2775 2955
34.30 2775 2955
34.40 2775 2956
34.50 2775 2956
34.60 2775 2956
34.70 2775 2956
34.80 2775 2956
34.90 2775 2956
35.00 2775 2956
35.10 2775 2956
35.20 2775 2956
35.30 2775 2956
35.40 2775 2956
35.50 2775 2956
35.60 2775 2956
35.70 2775 2956
35.80 2775 2956
35.90 2775 2956
36.00 2776 2957
36.10 2776 2958
36.20 2776 2958
36.30 2776 2959
36.40 2776 2959
36.50 2776 2959
36.60 2776 2959
36.70 2776 2960
36.80 2776 2960
36.90 2776 2960
37.00 2776 2960
37.10 2776 2960
37.20 2776 2960
37.30 2776 2960
37.40 2776 2960
37.50 2776 2960
37.60 2776 2960
37.70 2776 2960
37.80 2776 2960
37.90 2776 2960
38.00 2776 2960
38.10 2776 2960
38.20 2776 2960
38.30 2776 2960
38.40 2776 2960
38.50 2776 2960
38.60 2776 2960
38.70 2776 2960
38.80 2776 2960
38.90 2776 2960
39.00 2776 2960
39.10 2776 2960
39.20 2776 2960
39.30 2776 2960
39.40 2776 2960
39.50 2776 2960
39.60 2776 2960
39.70 2776 2960
39.80 2776 2960
39.90 2776 2960
40.00 2776 2960
40.10 2776 2960
40.20 2776 2960
40.30 2776 2960
40.40 2776 2960
40.50 2776 2960
40.60 2776 2960
40.70 2776 2960
40.80 2776 2960
40.90 2776 2960
41.00 2776 2961
41.10 2777 2961
41.20 2778 2961
41.30 2778 2961
41.40 2779 2961
41.50 2779 2961
41.60 2779 2961
41.70 2779 2961
41.80 2779 2961
41.90 2779 2961
42.00 2779 2961
42.10 2779 2961
42.20 2779 2961
42.30 2779 2961
42.40 2779 2961
42.50 2779 2961
42.60 2780 2961
42.70 2780 2961
42.80 2780 2961
42.90 2780 2962
43.00 2780 2962
43.10 2780 2962
43.20 2780 2962
43.30 2780 2962
43.40 2780 2962
43.50 2780 2962
43.60 2780 2962
43.70 2780 2962
43.80 2780 2962
43.90 2780 2962
44.00 2780 2962
44.10 2780 2962
44.20 2780 2962
44.30 2780 2962
44.40 2780 2962
44.50 2780 2962
44.60 2780 2962
44.70 2780 2962
44.80 2780 2962
44.90 2780 2962
45.00 2780 2962
45.10 2780 2962
45.20 2780 2962
45.30 2780 2962
45.40 2780 2962
45.50 2780 2962
45.60 2780 2962
45.70 2780 2962
45.80 2780 2962
45.90 2780 2962
46.00 2780 2962
46.10 2780 2962
46.20 2780 2963
46.30 2781 2963
46.40 2781 2963
46.50 2781 2963
46.60 2781 2963
46.70 2781 2963
46.80 2781 2963
46.90 2781 2964
47.00 2781 2964
47.10 2781 2964
47.20 2781 2965
47.30 2781 2965
47.40 2781 2965
47.50 2781 2965
47.60 2781 2965
47.70 2781 2965
47.80 2781 2965
47.90 2781 2965
48.00 2781 2965
48.10 2781 2965
48.20 2781 2965
48.30 2781 2965
48.40 2781 2965
48.50 2782 2965
48.60 2783 2965
48.70 2783 2966
48.80 2783 2966
48.90 2783 2966
49.00 2783 2966
49.10 2783 2966
49.20 2783 2966
49.30 2783 2967
49.40 2783 2968
49.50 2784 2968
49.60 2784 2968
49.70 2784 2968
49.80 2784 2968
49.90 2784 2968
50.00 2784 2968
50.10 2784 2968
50.20 2784 2968
50.30 2784 2968
50.40 2784 2968
50.50 2784 2968
50.60 2784 2969
50.70 2784 2969
50.80 2784 2969
50.90 2784 2969
51.00 2784 2969
51.10 2784 2969
51.20 2784 2969
51.30 2784 2969
51.40 2784 2969
51.50 2785 2969
51.60 2785 2969
51.70 2785 2969
51.80 2785 2969
51.90 2786 2969
52.00 2786 2969
52.10 2786 2969
52.20 2786 2969
52.30 2786 2969
52.40 2786 2969
52.50 2786 2969
52.60 2786 2969
52.70 2786 2969
52.80 2787 2969
52.90 2787 2969
53.00 2790 2969
53.10 2790 2969
53.20 2790 2970
53.30 2790 2970
53.40 2790 2970
53.50 2790 2970
53.60 2790 2970
53.70 2790 2970
53.80 2790 2970
53.90 2790 2970
54.00 2790 2970
54.10 2790 2970
54.20 2790 2970
54.30 2790 2970
54.40 2790 2970
54.50 2790 2971
54.60 2790 2971
54.70 2790 2972
54.80 2790 2972
54.90 2790 2972
55.00 2790 2972
55.10 2790 2972
55.20 2790 2972
55.30 2790 2972
55.40 2790 2972
55.50 2790 2972
55.60 2790 2972
55.70 2790 2972
55.80 2790 2972
55.90 2790 2972
56.00 2790 2972
56.10 2790 2972
56.20 2790 2972
56.30 2790 2972
56.40 2791 2972
56.50 2791 2972
56.60 2791 2972
56.70 2791 2972
56.80 2791 2972
56.90 2791 2972
57.00 2791 2972
57.10 2791 2972
57.20 2791 2972
57.30 2791 2972
57.40 2791 2972
57.50 2791 2972
57.60 2791 2972
57.70 2791 2972
57.80 2791 2972
57.90 2791 2972
58.00 2791 2972
58.10 2791 2972
58.20 2791 2972
58.30 2791 2972
58.40 2791 2972
58.50 2791 2972
58.60 2791 2972
58.70 2791 2972
58.80 2791 2972
58.90 2791 2972
59.00 2791 2972
59.10 2791 2972
59.20 2791 2972
59.30 2791 2972
59.40 2791 2972
59.50 2791 2972
59.60 2791 2972
59.70 2791 2972
59.80 2791 2972
59.90 2791 2972
60.00 2791 2972
60.10 2791 2972
60.20 2791 2972
60.30 2791 2972
60.40 2791 2972
60.50 2791 2972
60.60 2791 2972
60.70 2791 2972
60.80 2791 2972
60.90 2791 2973
61.00 2791 2973
61.10 2791 2973
61.20 2791 2973
61.30 2791 2973
61.40 2791 2973
61.50 2791 2973
61.60 2791 2973
61.70 2791 2973
61.80 2791 2973
61.90 2791 2973
62.00 2791 2973
62.10 2791 2973
62.20 2791 2973
62.30 2791 2974
62.40 2791 2974
62.50 2791 2974
62.60 2791 2974
62.70 2791 2974
62.80 2791 2974
62.90 2791 2974
63.00 2791 2974
63.10 2791 2974
63.20 2791 2974
63.30 2792 2974
63.40 2792 2974
63.50 2793 2974
63.60 2793 2974
63.70 2793 2974
63.80 2793 2974
63.90 2793 2974
64.00 2793 2974
64.10 2793 2974
64.20 2793 2974
64.30 2793 2974
64.40 2793 2974
64.50 2793 2974
64.60 2793 2974
64.70 2793 2974
64.80 2793 2975
64.90 2793 2975
65.00 2793 2975
65.10 2793 2975
65.20 2794 2975
65.30 2794 2975
65.40 2794 2975
65.50 2794 2975
65.60 2794 2975
65.70 2794 2975
65.80 2794 2975
65.90 2794 2975
66.00 2794 2975
66.10 2794 2975
66.20 2794 2975
66.30 2794 2975
66.40 2794 2975
66.50 2794 2975
66.60 2794 2975
66.70 2794 2975
66.80 2794 2975
66.90 2794 2975
67.00 2794 2975
67.10 2794 2975
67.20 2794 2975
67.30 2794 2975
67.40 2794 2975
67.50 2794 2975
67.60 2794 2975
67.70 2794 2975
67.80 2794 2975
67.90 2794 2975
68.00 2794 2975
68.10 2794 2975
68.20 2794 2975
68.30 2794 2975
68.40 2794 2975
68.50 2794 2975
68.60 2794 2975
68.70 2794 2975
68.80 2794 2975
68.90 2794 2975
69.00 2794 2975
69.10 2794 2975
69.20 2794 2975
69.30 2794 2975
69.40 2794 2975
69.50 2794 2975
69.60 2794 2975
69.70 2794 2975
69.80 2794 2975
69.90 2794 2975
70.00 2794 2975
70.10 2794 2975
70.20 2794 2975
70.30 2794 2976
70.40 2794 2977
70.50 2794 2977
70.60 2794 2977
70.70 2794 2977
70.80 2794 2977
70.90 2794 2977
71.00 2794 2977
71.10 2794 2977
71.20 2794 2977
71.30 2794 2977
71.40 2794 2977
71.50 2794 2977
71.60 2794 2977
71.70 2794 2977
71.80 2794 2977
71.90 2794 2977
72.00 2794 2977
72.10 2794 2977
72.20 2794 2977
72.30 2794 2977
72.40 2794 2977
72.50 2794 2977
72.60 2794 2977
72.70 2794 2977
72.80 2794 2977
72.90 2794 2977
73.00 2794 2977
73.10 2794 2978
73.20 2794 2978
73.30 2794 2978
73.40 2794 2978
73.50 2794 2978
73.60 2794 2978
73.70 2794 2978
73.80 2794 2978
73.90 2794 2978
74.00 2794 2978
74.10 2794 2978
74.20 2794 2978
74.30 2794 2979
74.40 2794 2979
74.50 2794 2979
74.60 2794 2979
74.70 2794 2979
74.80 2794 2979
74.90 2794 2979
75.00 2794 2979
75.10 2794 2979
75.20 2794 2979
75.30 2794 2979
75.40 2794 2979
75.50 2794 2979
75.60 2794 2979
75.70 2794 2979
75.80 2794 2979
75.90 2794 2979
76.00 2794 2979
76.10 2794 2979
76.20 2794 2979
76.30 2794 2979
76.40 2794 2979
76.50 2794 2979
76.60 2794 2979
76.70 2794 2979
76.80 2794 2979
76.90 2794 2979
77.00 2794 2979
77.10 2794 2979
77.20 2794 2979
77.30 2794 2979
77.40 2794 2979
77.50 2794 2979
77.60 2794 2979
77.70 2794 2979
77.80 2794 2979
77.90 2794 2979
78.00 2794 2979
78.10 2794 2979
78.20 2794 2979
78.30 2794 2979
78.40 2794 2979
78.50 2794 2979
78.60 2794 2979
78.70 2794 2979
78.80 2794 2979
78.90 2794 2979
79.00 2794 2979
79.10 2794 2979
79.20 2794 2979
79.30 2794 2979
79.40 2794 2979
79.50 2794 2979
79.60 2794 2979
79.70 2794 2979
79.80 2794 2979
79.90 2794 2979
80.00 2794 2979
80.10 2794 2980
80.20 2794 2980
80.30 2794 2980
80.40 2794 2980
80.50 2794 2980
80.60 2794 2980
80.70 2794 2980
80.80 2794 2980
80.90 2794 2980
81.00 2794 2981
81.10 2795 2981
81.20 2795 2981
81.30 2795 2982
81.40 2795 2982
81.50 2796 2982
81.60 2796 2982
81.70 2796 2982
81.80 2796 2982
81.90 2796 2982
82.00 2796 2982
82.10 2796 2982
82.20 2796 2982
82.30 2797 2982
82.40 2797 2982
82.50 2797 2982
82.60 2797 2982
82.70 2797 2982
82.80 2797 2982
82.90 2797 2982
83.00 2797 2982
83.10 2797 2982
83.20 2797 2982
83.30 2797 2982
83.40 2797 2982
83.50 2797 2982
83.60 2797 2982
83.70 2797 2982
83.80 2797 2982
83.90 2797 2982
84.00 2797 2982
84.10 2797 2982
84.20 2797 2982
84.30 2797 2982
84.40 2797 2982
84.50 2797 2982
84.60 2797 2982
84.70 2797 2982
84.80 2797 2982
84.90 2797 2982
85.00 2797 2982
85.10 2797 2982
85.20 2797 2982
85.30 2797 2982
85.40 2797 2982
85.50 2797 2982
85.60 2797 2982
85.70 2797 2982
85.80 2798 2982
85.90 2798 2982
86.00 2798 2982
86.10 2798 2982
86.20 2798 2982
86.30 2798 2982
86.40 2798 2982
86.50 2798 2982
86.60 2798 2982
86.70 2798 2982
86.80 2798 2982
86.90 2798 2982
87.00 2798 2982
87.10 2798 2982
87.20 2798 2982
87.30 2798 2982
87.40 2798 2982
87.50 2798 2982
87.60 2798 2982
87.70 2798 2982
87.80 2798 2982
87.90 2798 2982
88.00 2798 2982
88.10 2798 2982
88.20 2798 2982
88.30 2798 2982
88.40 2798 2982
88.50 2798 2982
88.60 2798 2982
88.70 2798 2982
88.80 2798 2982
88.90 2798 2982
89.00 2798 2982
89.10 2798 2982
89.20 2798 2982
89.30 2798 2982
89.40 2798 2982
89.50 2798 2983
89.60 2798 2983
89.70 2798 2983
89.80 2798 2983
89.90 2798 2983
90.00 2798 2983
90.10 2798 2983
90.20 2798 2983
90.30 2798 2983
90.40 2798 2983
90.50 2798 2983
90.60 2798 2983
90.70 2798 2983
90.80 2798 2983
90.90 2798 2983
91.00 2798 2983
91.10 2798 2983
91.20 2798 2983
91.30 2798 2983
91.40 2798 2983
91.50 2798 2983
91.60 2798 2983
91.70 2798 2983
91.80 2798 2983
91.90 2798 2983
92.00 2798 2983
92.10 2798 2983
92.20 2798 2983
92.30 2798 2983
92.40 2798 2983
92.50 2798 2983
92.60 2798 2983
92.70 2798 2984
92.80 2798 2984
92.90 2798 2984
93.00 2798 2984
93.10 2798 2984
93.20 2798 2984
93.30 2798 2984
93.40 2798 2984
93.50 2798 2984
93.60 2798 2984
93.70 2798 2984
93.80 2798 2984
93.90 2798 2984
94.00 2799 2984
94.10 2799 2984
94.20 2799 2984
94.30 2799 2984
94.40 2799 2984
94.50 2799 2984
94.60 2799 2984
94.70 2799 2984
94.80 2799 2984
94.90 2799 2984
95.00 2799 2984
95.10 2799 2984
95.20 2799 2984
95.30 2799 2984
95.40 2799 2984
95.50 2799 2984
95.60 2799 2984
95.70 2799 2984
95.80 2799 2984
95.90 2799 2984
96.00 2799 2984
96.10 2799 2984
96.20 2799 2984
96.30 2799 2984
96.40 2799 2984
96.50 2799 2984
96.60 2799 2984
96.70 2799 2984
96.80 2799 2984
96.90 2799 2984
97.00 2799 2984
97.10 2799 2984
97.20 2799 2984
97.30 2799 2984
97.40 2799 2984
97.50 2799 2985
97.60 2799 2985
97.70 2799 2986
97.80 2799 2987
97.90 2799 2987
98.00 2799 2987
98.10 2799 2987
98.20 2799 2987
98.30 2799 2987
98.40 2799 2987
98.50 2799 2987
98.60 2799 2987
98.70 2799 2987
98.80 2799 2987
98.90 2799 2987
99.00 2799 2987
99.10 2799 2987
99.20 2799 2987
99.30 2799 2987
99.40 2799 2987
99.50 2799 2987
99.60 2799 2987
99.70 2799 2987
99.80 2799 2987
99.90 2799 2987
100.00 2799 2987
100.10 2799 2987
100.20 2799 2987
100.30 2799 2987
100.40 2799 2987
100.50 2799 2988
100.60 2799 2988
100.70 2799 2988
100.80 2799 2988
100.90 2799 2988
101.00 2799 2988
101.10 2799 2988
101.20 2799 2988
101.30 2799 2988
101.40 2799 2988
101.50 2799 2988
101.60 2799 2988
101.70 2799 2988
101.80 2799 2988
101.90 2799 2988
102.00 2799 2988
102.10 2799 2988
102.20 2799 2988
102.30 2799 2988
102.40 2799 2988
102.50 2799 2988
102.60 2799 2989
102.70 2799 2989
102.80 2799 2989
102.90 2799 2989
103.00 2799 2989
103.10 2799 2989
103.20 2799 2989
103.30 2799 2989
103.40 2799 2989
103.50 2799 2989
103.60 2799 2989
103.70 2799 2989
103.80 2799 2989
103.90 2799 2989
104.00 2799 2989
104.10 2799 2989
104.20 2799 2989
104.30 2799 2989
104.40 2799 2989
104.50 2799 2989
104.60 2799 2989
104.70 2799 2989
104.80 2799 2989
104.90 2799 2989
105.00 2799 2989
105.10 2799 2989
105.20 2799 2989
105.30 2800 2989
105.40 2800 2989
105.50 2800 2989
105.60 2800 2989
105.70 2800 2989
105.80 2800 2989
105.90 2800 2989
106.00 2800 2989
106.10 2800 2989
106.20 2800 2989
106.30 2800 2989
106.40 2800 2989
106.50 2800 2990
106.60 2800 2990
106.70 2800 2990
106.80 2800 2990
106.90 2800 2990
107.00 2800 2990
107.10 2800 2990
107.20 2800 2990
107.30 2800 2990
107.40 2800 2990
107.50 2800 2990
107.60 2800 2990
107.70 2800 2990
107.80 2800 2990
107.90 2800 2990
108.00 2800 2990
108.10 2800 2990
108.20 2800 2990
108.30 2800 2990
108.40 2800 2990
108.50 2800 2990
108.60 2800 2990
108.70 2800 2990
108.80 2800 2990
108.90 2800 2990
109.00 2800 2990
109.10 2800 2990
109.20 2800 2990
109.30 2800 2990
109.40 2800 2990
109.50 2800 2990
109.60 2800 2990
109.70 2800 2990
109.80 2800 2990
109.90 2800 2990
110.00 2800 2990
110.10 2800 2990
110.20 2800 2990
110.30 2800 2990
110.40 2800 2990
110.50 2800 2990
110.60 2800 2990
110.70 2800 2990
110.80 2800 2990
110.90 2800 2990
111.00 2800 2990
111.10 2800 2990
111.20 2800 2990
111.30 2800 2990
111.40 2800 2990
111.50 2800 2990
111.60 2800 2990
111.70 2800 2990
111.80 2800 2990
111.90 2800 2990
112.00 2800 2990
112.10 2800 2990
112.20 2800 2990
112.30 2800 2990
112.40 2800 2990
112.50 2800 2990
112.60 2800 2990
112.70 2800 2990
112.80 2800 2990
112.90 2800 2990
113.00 2800 2990
113.10 2800 2991
113.20 2800 2991
113.30 2800 2992
113.40 2800 2992
113.50 2800 2992
113.60 2800 2992
113.70 2800 2992
113.80 2800 2992
113.90 2800 2992
114.00 2800 2992
114.10 2800 2992
114.20 2800 2992
114.30 2800 2992
114.40 2800 2992
114.50 2800 2992
114.60 2800 2992
114.70 2800 2992
114.80 2800 2992
114.90 2800 2992
115.00 2800 2992
115.10 2800 2992
115.20 2800 2992
115.30 2800 2992
115.40 2800 2992
115.50 2800 2992
115.60 2800 2992
115.70 2800 2992
115.80 2800 2992
115.90 2800 2992
116.00 2800 2992
116.10 2800 2992
116.20 2800 2992
116.30 2800 2992
116.40 2800 2992
116.50 2800 2992
116.60 2800 2992
116.70 2800 2992
116.80 2800 2992
116.90 2800 2992
117.00 2800 2992
117.10 2800 2992
117.20 2800 2992
117.30 2800 2992
117.40 2800 2992
117.50 2800 2992
117.60 2800 2992
117.70 2801 2992
117.80 2801 2992
117.90 2801 2992
118.00 2801 2992
118.10 2801 2992
118.20 2801 2992
118.30 2801 2992
118.40 2801 2992
118.50 2801 2992
118.60 2801 2992
118.70 2801 2992
118.80 2801 2992
118.90 2801 2992
119.00 2801 2992
119.10 2801 2992
119.20 2801 2992
119.30 2801 2992
119.40 2801 2992
119.50 2801 2992
119.60 2801 2992
119.70 2801 2992
119.80 2801 2992
119.90 2801 2993
120.00 2801 2993
120.10 2801 2993
120.20 2801 2993
120.30 2801 2993
120.40 2801 2993
120.50 2801 2993
120.60 2801 2993
120.70 2801 2993
120.80 2801 2993
120.90 2801 2993
121.00 2801 2993
121.10 2801 2993
121.20 2801 2993
121.30 2801 2993
121.40 2801 2993
121.50 2801 2993
121.60 2801 2993
121.70 2801 2993
121.80 2801 2993
121.90 2801 2993
122.00 2801 2993
122.10 2801 2993
122.20 2801 2993
122.30 2801 2993
122.40 2802 2993
122.50 2802 2993
122.60 2802 2993
122.70 2802 2993
122.80 2802 2993
122.90 2802 2993
123.00 2802 2993
123.10 2802 2993
123.20 2802 2993
123.30 2802 2993
123.40 2802 2993
123.50 2802 2993
123.60 2802 2993
123.70 2802 2993
123.80 2802 2993
123.90 2802 2993
124.00 2802 2993
124.10 2802 2993
124.20 2802 2993
124.30 2802 2993
124.40 2802 2993
124.50 2803 2993
124.60 2803 2993
124.70 2803 2994
124.80 2803 2994
124.90 2803 2994
125.00 2803 2994
125.10 2803 2994
125.20 2803 2994
125.30 2803 2994
125.40 2803 2994
125.50 2803 2994
125.60 2803 2994
125.70 2803 2994
125.80 2803 2994
125.90 2803 2994
126.00 2803 2994
126.10 2803 2994
126.20 2803 2994
126.30 2803 2994
126.40 2803 2994
126.50 2803 2994
126.60 2803 2994
126.70 2803 2994
126.80 2803 2994
126.90 2803 2994
127.00 2803 2994
127.10 2803 2994
127.20 2803 2994
127.30 2803 2994
127.40 2803 2994
127.50 2803 2994
127.60 2803 2994
127.70 2803 2994
127.80 2803 2994
127.90 2804 2994
128.00 2804 2995
128.10 2804 2995
128.20 2804 2995
128.30 2804 2995
128.40 2804 2995
128.50 2804 2995
128.60 2804 2995
128.70 2804 2995
128.80 2804 2995
128.90 2804 2995
129.00 2804 2995
129.10 2804 2995
129.20 2804 2995
129.30 2804 2995
129.40 2804 2995
129.50 2804 2995
129.60 2804 2995
129.70 2804 2995
129.80 2804 2995
129.90 2804 2995
130.00 2804 2995
130.10 2804 2995
130.20 2804 2995
130.30 2804 2995
130.40 2804 2995
130.50 2804 2995
130.60 2804 2995
130.70 2804 2995
130.80 2804 2995
130.90 2804 2995
131.00 2804 2995
131.10 2804 2995
131.20 2804 2995
131.30 2804 2995
131.40 2804 2995
131.50 2804 2995
131.60 2804 2995
131.70 2804 2995
131.80 2804 2995
131.90 2804 2995
132.00 2804 2995
132.10 2804 2995
132.20 2804 2995
132.30 2804 2995
132.40 2804 2995
132.50 2804 2995
132.60 2804 2995
132.70 2804 2995
132.80 2804 2995
132.90 2804 2995
133.00 2804 2995
133.10 2804 2995
133.20 2804 2995
133.30 2804 2995
133.40 2804 2995
133.50 2804 2995
133.60 2804 2995
133.70 2804 2995
133.80 2804 2995
133.90 2805 2995
134.00 2805 2995
134.10 2805 2995
134.20 2805 2995
134.30 2805 2995
134.40 2805 2995
134.50 2805 2995
134.60 2805 2995
134.70 2806 2995
134.80 2806 2995
134.90 2806 2995
135.00 2807 2995
135.10 2807 2995
135.20 2807 2995
135.30 2807 2995
135.40 2807 2995
135.50 2807 2995
135.60 2807 2995
135.70 2807 2995
135.80 2807 2995
135.90 2807 2995
136.00 2807 2995
136.10 2807 2995
136.20 2807 2995
136.30 2807 2995
136.40 2807 2995
136.50 2807 2995
136.60 2807 2995
136.70 2807 2995
136.80 2807 2995
136.90 2807 2995
137.00 2807 2995
137.10 2807 2995
137.20 2807 2996
137.30 2807 2996
137.40 2807 2996
137.50 2807 2996
137.60 2807 2996
137.70 2807 2996
137.80 2807 2996
137.90 2807 2996
138.00 2807 2996
138.10 2807 2996
138.20 2807 2996
138.30 2807 2996
138.40 2807 2996
138.50 2807 2996
138.60 2807 2996
138.70 2807 2996
138.80 2807 2996
138.90 2807 2996
139.00 2807 2996
139.10 2807 2996
139.20 2807 2997
139.30 2807 2997
139.40 2807 2997
139.50 2807 2997
139.60 2807 2997
139.70 2807 2997
139.80 2807 2997
139.90 2807 2997
140.00 2807 2997
140.10 2807 2997
140.20 2807 2997
140.30 2807 2997
140.40 2807 2997
140.50 2807 2997
140.60 2807 2997
140.70 2807 2997
140.80 2807 2997
140.90 2807 2997
141.00 2807 2997
141.10 2807 2997
141.20 2807 2997
141.30 2807 2997
141.40 2807 2997
141.50 2807 2997
141.60 2807 2997
141.70 2807 2997
141.80 2807 2997
141.90 2807 2997
142.00 2807 2997
142.10 2808 2997
142.20 2808 2997
142.30 2808 2997
142.40 2808 2997
142.50 2808 2997
142.60 2808 2997
142.70 2808 2997
142.80 2808 2997
142.90 2808 2997
143.00 2808 2997
143.10 2808 2997
143.20 2808 2997
143.30 2808 2997
143.40 2808 2997
143.50 2808 2997
143.60 2808 2997
143.70 2808 2997
143.80 2808 2997
143.90 2808 2997
144.00 2808 2997
144.10 2808 2997
144.20 2808 2997
144.30 2808 2997
144.40 2808 2997
144.50 2808 2997
144.60 2808 2997
144.70 2808 2997
144.80 2808 2997
144.90 2808 2997
145.00 2809 2998
145.10 2809 2998
145.20 2809 2998
145.30 2809 2998
145.40 2809 2998
145.50 2809 2998
145.60 2809 2998
145.70 2809 2998
145.80 2809 2998
145.90 2809 2998
146.00 2809 2998
146.10 2809 2998
146.20 2809 2998
146.30 2809 2998
146.40 2809 2998
146.50 2809 2998
146.60 2809 2998
146.70 2809 2998
146.80 2809 2998
146.90 2809 2999
147.00 2809 2999
147.10 2809 2999
147.20 2809 2999
147.30 2809 2999
147.40 2809 2999
147.50 2809 2999
147.60 2810 2999
147.70 2810 2999
147.80 2810 2999
147.90 2810 2999
148.00 2810 2999
148.10 2810 2999
148.20 2810 2999
148.30 2810 2999
148.40 2810 2999
148.50 2810 2999
148.60 2810 2999
148.70 2810 2999
148.80 2810 2999
148.90 2810 2999
149.00 2810 2999
149.10 2810 2999
149.20 2810 2999
149.30 2810 2999
149.40 2810 2999
149.50 2810 2999
149.60 2810 2999
149.70 2810 2999
149.80 2810 2999
149.90 2810 2999
150.00 2810 2999
150.10 2810 2999
150.20 2810 2999
150.30 2810 2999
150.40 2810 2999
150.50 2810 2999
150.60 2810 2999
150.70 2810 2999
150.80 2810 2999
150.90 2810 2999
151.00 2810 2999
151.10 2810 2999
151.20 2810 2999
151.30 2810 2999
151.40 2810 2999
151.50 2810 2999
151.60 2810 2999
151.70 2810 2999
151.80 2810 2999
151.90 2810 2999
152.00 2810 2999
152.10 2810 2999
152.20 2810 2999
152.30 2810 2999
152.40 2810 2999
152.50 2810 2999
152.60 2810 2999
152.70 2810 2999
152.80 2810 2999
152.90 2810 2999
153.00 2810 2999
153.10 2810 2999
153.20 2810 2999
153.30 2810 2999
153.40 2810 2999
153.50 2810 2999
153.60 2810 2999
153.70 2810 2999
153.80 2810 2999
153.90 2810 2999
154.00 2810 2999
154.10 2810 2999
154.20 2810 2999
154.30 2810 2999
154.40 2810 2999
154.50 2810 2999
154.60 2810 2999
154.70 2810 2999
154.80 2810 2999
154.90 2810 2999
155.00 2810 2999
155.10 2810 2999
155.20 2810 2999
155.30 2810 2999
155.40 2810 2999
155.50 2810 2999
155.60 2810 2999
155.70 2810 2999
155.80 2810 2999
155.90 2810 2999
156.00 2810 2999
156.10 2810 2999
156.20 2810 2999
156.30 2810 2999
156.40 2810 2999
156.50 2810 2999
156.60 2810 2999
156.70 2810 2999
156.80 2810 2999
156.90 2810 2999
157.00 2810 2999
157.10 2810 2999
157.20 2810 2999
157.30 2810 2999
157.40 2810 2999
157.50 2810 2999
157.60 2810 2999
157.70 2810 3000
157.80 2810 3000
157.90 2810 3000
158.00 2810 3002
158.10 2810 3002
158.20 2810 3002
158.30 2810 3002
158.40 2810 3002
158.50 2810 3002
158.60 2810 3002
158.70 2810 3002
158.80 2810 3002
158.90 2810 3002
159.00 2810 3003
159.10 2810 3004
159.20 2810 3004
159.30 2810 3004
159.40 2810 3004
159.50 2810 3004
159.60 2810 3004
159.70 2810 3004
159.80 2810 3004
159.90 2810 3004
160.00 2810 3004
160.10 2810 3004
160.20 2810 3004
160.30 2810 3004
160.40 2810 3005
160.50 2810 3005
160.60 2810 3005
160.70 2810 3005
160.80 2810 3005
160.90 2810 3005
161.00 2810 3005
161.10 2810 3005
161.20 2810 3005
161.30 2810 3005
161.40 2810 3005
161.50 2810 3005
161.60 2810 3005
161.70 2810 3005
161.80 2810 3005
161.90 2810 3005
162.00 2810 3006
162.10 2810 3006
162.20 2810 3006
162.30 2810 3006
162.40 2810 3006
162.50 2810 3006
162.60 2810 3006
162.70 2810 3006
162.80 2810 3006
162.90 2810 3006
163.00 2810 3007
163.10 2810 3007
163.20 2810 3007
163.30 2810 3007
163.40 2810 3007
163.50 2810 3007
163.60 2810 3007
163.70 2810 3007
163.80 2810 3007
163.90 2810 3007
164.00 2810 3007
164.10 2810 3007
164.20 2810 3007
164.30 2810 3007
164.40 2810 3007
164.50 2810 3007
164.60 2810 3007
164.70 2810 3007
164.80 2810 3007
164.90 2810 3007
165.00 2810 3007
165.10 2810 3007
165.20 2810 3007
165.30 2810 3007
165.40 2810 3007
165.50 2810 3007
165.60 2810 3007
165.70 2810 3007
165.80 2810 3007
165.90 2810 3007
166.00 2810 3007
166.10 2810 3007
166.20 2810 3007
166.30 2810 3007
166.40 2810 3007
166.50 2810 3007
166.60 2810 3007
166.70 2810 3007
166.80 2810 3007
166.90 2810 3007
167.00 2810 3007
167.10 2810 3007
167.20 2810 3007
167.30 2810 3007
167.40 2810 3007
167.50 2810 3007
167.60 2810 3007
167.70 2810 3007
167.80 2810 3007
167.90 2810 3007
168.00 2810 3008
168.10 2810 3008
168.20 2810 3008
168.30 2810 3008
168.40 2810 3008
168.50 2810 3008
168.60 2810 3008
168.70 2810 3008
168.80 2810 3008
168.90 2810 3008
169.00 2810 3008
169.10 2810 3008
169.20 2810 3009
169.30 2810 3009
169.40 2810 3009
169.50 2810 3009
169.60 2810 3009
169.70 2810 3009
169.80 2810 3009
169.90 2810 3009
170.00 2810 3009
170.10 2810 3009
170.20 2810 3009
170.30 2810 3009
170.40 2810 3009
170.50 2810 3009
170.60 2810 3009
170.70 2810 3009
170.80 2810 3009
170.90 2810 3009
171.00 2810 3009
171.10 2810 3009
171.20 2810 3009
171.30 2810 3009
171.40 2810 3009
171.50 2810 3009
171.60 2810 3009
171.70 2810 3009
171.80 2810 3009
171.90 2810 3009
172.00 2810 3009
172.10 2810 3009
172.20 2810 3009
172.30 2810 3009
172.40 2810 3009
172.50 2810 3009
172.60 2810 3009
172.70 2810 3009
172.80 2810 3009
172.90 2810 3009
173.00 2810 3009
173.10 2810 3009
173.20 2810 3009
173.30 2810 3009
173.40 2810 3009
173.50 2810 3009
173.60 2810 3009
173.70 2810 3009
173.80 2810 3009
173.90 2810 3009
174.00 2810 3009
174.10 2811 3009
174.20 2811 3009
174.30 2811 3009
174.40 2811 3010
174.50 2811 3010
174.60 2811 3010
174.70 2811 3010
174.80 2811 3010
174.90 2811 3010
175.00 2811 3010
175.10 2811 3010
175.20 2811 3010
175.30 2811 3010
175.40 2811 3010
175.50 2811 3010
175.60 2811 3010
175.70 2811 3010
175.80 2811 3010
175.90 2811 3010
176.00 2811 3010
176.10 2811 3010
176.20 2811 3010
176.30 2811 3010
176.40 2811 3010
176.50 2811 3010
176.60 2811 3010
176.70 2811 3010
176.80 2811 3010
176.90 2812 3010
177.00 2812 3010
177.10 2812 3010
177.20 2812 3010
177.30 2812 3010
177.40 2812 3010
177.50 2812 3010
177.60 2812 3010
177.70 2812 3010
177.80 2812 3010
177.90 2812 3010
178.00 2812 3010
178.10 2812 3010
178.20 2812 3010
178.30 2812 3010
178.40 2812 3010
178.50 2812 3010
178.60 2812 3010
178.70 2812 3010
178.80 2812 3010
178.90 2812 3010
179.00 2812 3010
179.10 2812 3010
179.20 2812 3010
179.30 2812 3010
179.40 2812 3010
179.50 2812 3010
179.60 2812 3010
179.70 2812 3010
179.80 2812 3010
179.90 2812 3010
180.00 2812 3011
180.10 2812 3011
180.20 2812 3011
180.30 2812 3011
180.40 2812 3011
180.50 2812 3011
180.60 2812 3011
180.70 2812 3011
180.80 2812 3011
180.90 2812 3011
181.00 2812 3012
181.10 2812 3012
181.20 2812 3012
181.30 2812 3012
181.40 2812 3012
181.50 2812 3012
181.60 2812 3012
181.70 2812 3012
181.80 2812 3012
181.90 2812 3012
182.00 2812 3012
182.10 2812 3012
182.20 2812 3012
182.30 2812 3012
182.40 2812 3012
182.50 2812 3012
182.60 2812 3012
182.70 2812 3012
182.80 2812 3012
182.90 2812 3012
183.00 2812 3012
183.10 2812 3012
183.20 2812 3012
183.30 2812 3012
183.40 2812 3012
183.50 2812 3012
183.60 2812 3012
183.70 2812 3012
183.80 2812 3012
183.90 2812 3012
184.00 2812 3012
184.10 2812 3012
184.20 2812 3012
184.30 2812 3012
184.40 2812 3012
184.50 2812 3012
184.60 2812 3012
184.70 2812 3012
184.80 2812 3012
184.90 2812 3012
185.00 2812 3013
185.10 2812 3013
185.20 2812 3013
185.30 2812 3013
185.40 2812 3013
185.50 2813 3013
185.60 2813 3013
185.70 2813 3013
185.80 2813 3013
185.90 2813 3013
186.00 2813 3013
186.10 2813 3013
186.20 2813 3013
186.30 2813 3013
186.40 2813 3013
186.50 2813 3013
186.60 2813 3013
186.70 2813 3013
186.80 2813 3013
186.90 2813 3013
187.00 2813 3013
187.10 2813 3013
187.20 2813 3013
187.30 2813 3013
187.40 2813 3013
187.50 2813 3013
187.60 2813 3013
187.70 2813 3013
187.80 2813 3013
187.90 2813 3013
188.00 2813 3013
188.10 2813 3013
188.20 2813 3013
188.30 2813 3013
188.40 2813 3013
188.50 2813 3013
188.60 2813 3013
188.70 2813 3014
188.80 2813 3014
188.90 2813 3014
189.00 2813 3014
189.10 2813 3014
189.20 2813 3014
189.30 2813 3014
189.40 2813 3014
189.50 2813 3014
189.60 2813 3014
189.70 2813 3014
189.80 2813 3014
189.90 2813 3014
190.00 2813 3014
190.10 2813 3014
190.20 2813 3014
190.30 2813 3014
190.40 2813 3014
190.50 2813 3014
190.60 2813 3014
190.70 2813 3014
190.80 2813 3014
190.90 2813 3014
191.00 2813 3014
191.10 2813 3014
191.20 2813 3014
191.30 2813 3014
191.40 2813 3014
191.50 2813 3014
191.60 2813 3014
191.70 2813 3014
191.80 2813 3014
191.90 2813 3014
192.00 2813 3014
192.10 2813 3014
192.20 2813 3014
192.30 2813 3014
192.40 2813 3014
192.50 2813 3014
192.60 2813 3014
192.70 2813 3014
192.80 2813 3014
192.90 2813 3014
193.00 2813 3014
193.10 2813 3014
193.20 2813 3014
193.30 2813 3014
193.40 2813 3014
193.50 2813 3014
193.60 2813 3014
193.70 2813 3014
193.80 2813 3014
193.90 2813 3014
194.00 2813 3014
194.10 2813 3014
194.20 2813 3014
194.30 2813 3015
194.40 2814 3015
194.50 2814 3016
194.60 2814 3016
194.70 2814 3016
194.80 2814 3016
194.90 2814 3016
195.00 2814 3016
195.10 2814 3016
195.20 2814 3016
195.30 2814 3016
195.40 2814 3016
195.50 2814 3016
195.60 2814 3016
195.70 2814 3016
195.80 2814 3016
195.90 2814 3016
196.00 2814 3016
196.10 2814 3016
196.20 2814 3016
196.30 2814 3016
196.40 2814 3016
196.50 2814 3016
196.60 2814 3016
196.70 2814 3016
196.80 2814 3016
196.90 2814 3016
197.00 2814 3016
197.10 2814 3016
197.20 2814 3016
197.30 2814 3016
197.40 2814 3016
197.50 2814 3016
197.60 2814 3016
197.70 2814 3016
197.80 2814 3016
197.90 2814 3016
198.00 2814 3016
198.10 2814 3016
198.20 2814 3016
198.30 2814 3016
198.40 2814 3016
198.50 2814 3016
198.60 2814 3016
198.70 2814 3016
198.80 2814 3016
198.90 2814 3016
199.00 2814 3016
199.10 2814 3016
199.20 2814 3016
199.30 2814 3016
199.40 2814 3016
199.50 2814 3016
199.60 2814 3016
199.70 2814 3016
199.80 2814 3016
199.90 2814 3016

